SageLM: A Multi-aspect and Explainable Large Language Model for Speech Judgement

Speech-to-Speech (S2S) Large Language Models (LLMs) are foundational to natural human-computer interaction, enabling end-to-end spoken dialogue systems. However, evaluating these models remains a fundamental challenge. We propose \texttt{SageLM}, an end-to-end, multi-aspect, and explainable speech LLM for comprehensive S2S LLMs evaluation. First, unlike cascaded approaches that disregard acoustic features, SageLM jointly assesses both semantic and acoustic dimensions. Second, it leverages rationale-based supervision to enhance explainability and guide model learning, achieving superior alignment with evaluation outcomes compared to rule-based reinforcement learning methods. Third, we introduce \textit{SpeechFeedback}, a synthetic preference dataset, and employ a two-stage training paradigm to mitigate the scarcity of speech preference data. Trained on both semantic and acoustic dimensions, SageLM achieves an 82.79\% agreement rate with human evaluators, outperforming cascaded and SLM-based baselines by at least 7.42\% and 26.20\%, respectively.

==> figs/fig_result/accuracy/RL.txt <==
4 47.51 
8 52.16 
12 52.71 
16 56.00 
20 58.19 
24 59.21 

==> figs/fig_result/accuracy/SFT-label.txt <==
4 48.69 
8 52.30 
12 51.02 
16 56.21 
20 59.91 
24 60.42 

==> figs/fig_result/accuracy/SFT.txt <==
4 57.97 
8 57.53 
12 58.85 
16 60.93 
20 62.39 
24 63.12 

==> figs/fig_result/agreement/RL.txt <==
4 72.15 
8 74.09 
12 74.18 
16 74.00 
20 73.92 
24 75.06 

==> figs/fig_result/agreement/SFT-label.txt <==
4 72.17 
8 73.94 
12 73.25 
16 75.73 
20 77.70 
24 78.07 

==> figs/fig_result/agreement/SFT.txt <==
4 76.37 
8 75.73 
12 77.05 
16 78.02 
20 78.84 
24 79.42 

==> figs/fig_result/score/RL.txt <==
4 44.86 
8 43.62 
12 47.70 
16 49.00 
20 52.71 
24 52.08 

==> figs/fig_result/score/SFT-label.txt <==
4 45.27 
8 45.21 
12 43.53 
16 48.57 
20 48.67
24 49.27

==> figs/fig_result/score/SFT.txt <==
4 46.43 
8 47.02 
12 47.40 
16 52.19 
20 50.89 
24 51.76 
